Distributed Uplink Rate Splitting Multiple Access (DU-RSMA): Principles and Performance Analysis

One of the main goals of the upcoming sixth-generation (6G) wireless networks is the ability to support higher network density, while ensuring a high quality of service for each user. In this paper, we introduce distributed uplink rate-splitting multiple access (DU-RSMA), define its basic principles, and provide insights into its advantages. Specifically, a system with two remote radio heads (RRHs) and two users is investigated. To improve the performance of the system, we consider that the RRHs can communicate through a feedback link, and thus they are able to decode the received messages either independently or with the assistance of the other RRH, since the decoded information can be shared through the feedback link. It should be noted that this scheme increases the achievable capacity region compared to the known multiple access schemes, which is also evaluated by a novel metric termed ``fill factor''. Both the case of adaptive transmission rates and the case of fixed transmission rates are investigated. To this end, the ergodic rate is investigated to cover the former case, while the outage probability is studied for the latter. Closed-form expressions are derived for both metrics. Finally, the analytical expressions are validated by simulation results, which explicitly show the impact of each parameter on the performance of the system, and prove that the proposed scheme outperforms the corresponding benchmarks.

==> Data/ErgodicRate/CapacityRegion/CapacityFF/IRRH.dat <==
   5.8899925e+00   2.3631504e-01
   5.8804288e+00   2.4111721e-01
   5.8765459e+00   2.4352067e-01
   5.8760948e+00   2.4774125e-01
   5.8715658e+00   2.5099099e-01
   5.8580434e+00   2.5760943e-01
   5.8644756e+00   2.5847906e-01
   5.8666158e+00   2.6015608e-01
   5.8521742e+00   2.6709344e-01
   5.8520456e+00   2.6974976e-01
   5.8388676e+00   2.7658215e-01
   5.8412883e+00   2.8045416e-01
   5.8442735e+00   2.8468097e-01
   5.8267678e+00   2.9270351e-01
   5.8308783e+00   2.9207860e-01
   5.8222312e+00   3.0090575e-01
   5.8194305e+00   3.0567799e-01
   5.8101619e+00   3.1390145e-01
   5.8069258e+00   3.1821654e-01
   5.7869600e+00   3.2519927e-01
   5.7970666e+00   3.3061884e-01
   5.7850879e+00   3.3838897e-01
   5.7797015e+00   3.4411199e-01
   5.7662582e+00   3.5540057e-01
   5.7532309e+00   3.6383972e-01
   5.7584031e+00   3.6889184e-01
   5.7333123e+00   3.8146192e-01
   5.7309038e+00   3.9208215e-01
   5.7210539e+00   4.0138756e-01
   5.7143465e+00   4.1378920e-01
   5.6975304e+00   4.2470569e-01
   5.6844773e+00   4.3966702e-01
   5.6556302e+00   4.5571314e-01
   5.6587000e+00   4.6785440e-01
   5.6383946e+00   4.8446707e-01
   5.6333157e+00   5.0044176e-01
   5.6012120e+00   5.2273052e-01
   5.5864603e+00   5.3992922e-01
   5.5564364e+00   5.7006212e-01
   5.5245630e+00   5.9825684e-01
   5.4979668e+00   6.2552196e-01
   5.4662460e+00   6.6094582e-01
   5.4125705e+00   7.0573206e-01
   5.3752400e+00   7.5092287e-01
   5.3216492e+00   8.0629215e-01
   5.2370537e+00   8.8185056e-01
   5.1480724e+00   9.7252433e-01
   5.0262627e+00   1.0955189e+00
   4.8533629e+00   1.2705292e+00
   4.5469115e+00   1.5707606e+00
   3.7204555e+00   2.4080066e+00


==> Data/ErgodicRate/CapacityRegion/CapacityFF/JRRH.dat <==
   2.4176698e+00   3.7043342e+00
   2.3948977e+00   3.7283958e+00
   2.3720986e+00   3.7569553e+00
   2.3586198e+00   3.7625201e+00
   2.3393618e+00   3.7818051e+00
   2.3242218e+00   3.8004793e+00
   2.3055548e+00   3.8178918e+00
   2.2838039e+00   3.8425819e+00
   2.2639358e+00   3.8580263e+00
   2.2375378e+00   3.8816413e+00
   2.2168336e+00   3.8967117e+00
   2.1941939e+00   3.9302832e+00
   2.1759600e+00   3.9416697e+00
   2.1467421e+00   3.9785457e+00
   2.1306976e+00   3.9962454e+00
   2.1036477e+00   4.0264625e+00
   2.0838275e+00   4.0396109e+00
   2.0564490e+00   4.0633385e+00
   2.0295652e+00   4.0872601e+00
   2.0052642e+00   4.1126665e+00
   1.9745903e+00   4.1414584e+00
   1.9452785e+00   4.1773459e+00
   1.9173137e+00   4.2099429e+00
   1.8899886e+00   4.2236379e+00
   1.8658878e+00   4.2432735e+00
   1.8309700e+00   4.2877555e+00
   1.8014296e+00   4.3281373e+00
   1.7627488e+00   4.3553299e+00
   1.7232323e+00   4.4029246e+00
   1.6925120e+00   4.4237086e+00
   1.6601139e+00   4.4623235e+00
   1.6136281e+00   4.5097059e+00
   1.5783880e+00   4.5414527e+00
   1.5346687e+00   4.5889430e+00
   1.4970601e+00   4.6331325e+00
   1.4512260e+00   4.6614155e+00
   1.4004699e+00   4.7227678e+00
   1.3505462e+00   4.7701245e+00
   1.3064044e+00   4.8182375e+00
   1.2448803e+00   4.8729659e+00
   1.1873396e+00   4.9374651e+00
   1.1313209e+00   4.9911686e+00
   1.0619099e+00   5.0560051e+00
   9.8866450e-01   5.1337885e+00
   9.1484169e-01   5.2004242e+00
   8.3438627e-01   5.2810375e+00
   7.3607872e-01   5.3823691e+00
   6.3951787e-01   5.4742437e+00
   5.2546294e-01   5.5918991e+00
   3.9562364e-01   5.7173021e+00
   2.3679688e-01   5.8855120e+00


==> Data/ErgodicRate/CapacityRegion/CapacityFF/SumErgodic.dat <==
   5.9554152e+00   2.3631504e-01
   5.9454103e+00   3.7349775e+00
   5.9424030e+00   3.7636437e+00
   5.9426082e+00   3.7692381e+00
   5.9347727e+00   3.7889064e+00
   5.9247228e+00   3.8069313e+00
   5.9266393e+00   3.8242677e+00
   5.9295677e+00   3.8489755e+00
   5.9168562e+00   3.8644913e+00
   5.9144013e+00   3.8885282e+00
   5.9033946e+00   3.9038294e+00
   5.9056805e+00   3.9372960e+00
   5.9062516e+00   3.9488458e+00
   5.8902249e+00   3.9854272e+00
   5.8939423e+00   4.0017050e+00
   5.8835220e+00   4.0326953e+00
   5.8802935e+00   4.0460919e+00
   5.8714096e+00   4.0697783e+00
   5.8677362e+00   4.0943886e+00
   5.8489270e+00   4.1189814e+00
   5.8564276e+00   4.1482143e+00
   5.8456629e+00   4.1845577e+00
   5.8394518e+00   4.2161890e+00
   5.8240820e+00   4.2292158e+00
   5.8112353e+00   4.2495355e+00
   5.8152917e+00   4.2934216e+00
   5.7902660e+00   4.3344673e+00
   5.7875676e+00   4.3619802e+00
   5.7776172e+00   4.4087211e+00
   5.7704764e+00   4.4289878e+00
   5.7511522e+00   4.4678780e+00
   5.7372699e+00   4.5158535e+00
   5.7098370e+00   4.5478973e+00
   5.7113016e+00   4.5944922e+00
   5.6910675e+00   4.6385914e+00
   5.6840339e+00   4.6673876e+00
   5.6507197e+00   4.7280304e+00
   5.6351763e+00   4.7753139e+00
   5.6033539e+00   4.8228841e+00
   5.5710374e+00   4.8783820e+00
   5.5426580e+00   4.9418507e+00
   5.5088337e+00   4.9951302e+00
   5.4535519e+00   5.0614235e+00
   5.4152084e+00   5.1386211e+00
   5.3572480e+00   5.2051966e+00
   5.2724061e+00   5.2861821e+00
   5.1781812e+00   5.3860099e+00
   5.0517775e+00   5.4784738e+00
   4.8749362e+00   5.5958936e+00
   4.5620391e+00   5.7233975e+00
   3.7271986e+00   5.8919879e+00


==> Data/ErgodicRate/CapacityRegion/CapacityFF/x1.dat <==
   3.7271986e+00   5.8919879e+00
   2.7953990e+00   5.8919879e+00
   1.8635993e+00   5.8919879e+00
   9.3179966e-01   5.8919879e+00
   0.0000000e+00   5.8919879e+00


==> Data/ErgodicRate/CapacityRegion/CapacityFF/x2.dat <==
   5.9554152e+00   5.8919879e+00
   4.4665614e+00   5.8919879e+00
   2.9777076e+00   5.8919879e+00
   1.4888538e+00   5.8919879e+00
   0.0000000e+00   5.8919879e+00


==> Data/ErgodicRate/CapacityRegion/CapacityFF/x3.dat <==
   3.7204555e+00   2.4080066e+00
   2.7903417e+00   2.4080066e+00
   1.8602278e+00   2.4080066e+00
   9.3011389e-01   2.4080066e+00
   0.0000000e+00   2.4080066e+00


==> Data/ErgodicRate/CapacityRegion/CapacityFF/x4.dat <==
   2.3679688e-01   5.8855120e+00
   1.7759766e-01   5.8855120e+00
   1.1839844e-01   5.8855120e+00
   5.9199220e-02   5.8855120e+00
   0.0000000e+00   5.8855120e+00


==> Data/ErgodicRate/CapacityRegion/CapacityFF/x5.dat <==
   5.1781812e+00   5.3860099e+00
   3.8836359e+00   5.3860099e+00
   2.5890906e+00   5.3860099e+00
   1.2945453e+00   5.3860099e+00
   0.0000000e+00   5.3860099e+00


==> Data/ErgodicRate/CapacityRegion/CapacityFF/y1.dat <==
   5.9554152e+00   2.3631504e-01
   5.9554152e+00   1.7723628e-01
   5.9554152e+00   1.1815752e-01
   5.9554152e+00   5.9078759e-02
   5.9554152e+00   0.0000000e+00


==> Data/ErgodicRate/CapacityRegion/CapacityFF/y2.dat <==
   5.9554152e+00   5.8919879e+00
   5.9554152e+00   4.4189910e+00
   5.9554152e+00   2.9459940e+00
   5.9554152e+00   1.4729970e+00
   5.9554152e+00   0.0000000e+00


==> Data/ErgodicRate/CapacityRegion/CapacityFF/y3.dat <==
   5.8899925e+00   2.3631504e-01
   5.8899925e+00   1.7723628e-01
   5.8899925e+00   1.1815752e-01
   5.8899925e+00   5.9078759e-02
   5.8899925e+00   0.0000000e+00


==> Data/ErgodicRate/CapacityRegion/CapacityFF/y4.dat <==
   2.4176698e+00   3.7043342e+00
   2.4176698e+00   2.7782506e+00
   2.4176698e+00   1.8521671e+00
   2.4176698e+00   9.2608354e-01
   2.4176698e+00   0.0000000e+00


==> Data/ErgodicRate/CapacityRegion/CapacityFF/y5.dat <==
   5.1781812e+00   5.3860099e+00
   5.1781812e+00   4.0395074e+00
   5.1781812e+00   2.6930050e+00
   5.1781812e+00   1.3465025e+00
   5.1781812e+00   0.0000000e+00


==> Data/ErgodicRate/CapacityRegion/CapacityFinal/Hor1.dat <==
   0.0000000e+00   2.4147400e+00
   9.2736750e-01   2.4147400e+00
   1.8547350e+00   2.4147400e+00
   2.7821025e+00   2.4147400e+00
   3.7094700e+00   2.4147400e+00


==> Data/ErgodicRate/CapacityRegion/CapacityFinal/Hor2.dat <==
   0.0000000e+00   5.8825700e+00
   5.9482500e-02   5.8825700e+00
   1.1896500e-01   5.8825700e+00
   1.7844750e-01   5.8825700e+00
   2.3793000e-01   5.8825700e+00


==> Data/ErgodicRate/CapacityRegion/CapacityFinal/IRRH.dat <==
   5.8772783e+00   2.3865513e-01
   5.8814171e+00   2.3903476e-01
   5.8787177e+00   2.4472872e-01
   5.8730758e+00   2.4956568e-01
   5.8746797e+00   2.5003965e-01
   5.8726547e+00   2.5318821e-01
   5.8566994e+00   2.6043688e-01
   5.8572860e+00   2.6271345e-01
   5.8501923e+00   2.6735738e-01
   5.8580354e+00   2.6938313e-01
   5.8461328e+00   2.7588648e-01
   5.8373686e+00   2.8039181e-01
   5.8366812e+00   2.8576561e-01
   5.8397698e+00   2.8815221e-01
   5.8327529e+00   2.9385644e-01
   5.8213637e+00   2.9861442e-01
   5.8025377e+00   3.0993742e-01
   5.8088327e+00   3.1394239e-01
   5.7903067e+00   3.2036394e-01
   5.7963540e+00   3.2563332e-01
   5.7963897e+00   3.3047024e-01
   5.7869650e+00   3.3565560e-01
   5.7706448e+00   3.4705637e-01
   5.7710924e+00   3.5377627e-01
   5.7579189e+00   3.6326832e-01
   5.7432944e+00   3.7087823e-01
   5.7355392e+00   3.8020565e-01
   5.7358066e+00   3.9098593e-01
   5.7222654e+00   4.0065873e-01
   5.7047647e+00   4.1371784e-01
   5.6928619e+00   4.2534975e-01
   5.6880359e+00   4.3783733e-01
   5.6636272e+00   4.5353472e-01
   5.6531706e+00   4.7142861e-01
   5.6260130e+00   4.8635003e-01
   5.6217315e+00   4.9999243e-01
   5.5959182e+00   5.2402116e-01
   5.5778566e+00   5.4423158e-01
   5.5565631e+00   5.6802292e-01
   5.5204298e+00   5.9860498e-01
   5.4949918e+00   6.2771668e-01
   5.4762511e+00   6.5970048e-01
   5.4249109e+00   7.0437577e-01
   5.3549197e+00   7.5626961e-01
   5.3112928e+00   8.1142086e-01
   5.2396404e+00   8.8514064e-01
   5.1506772e+00   9.7104698e-01
   5.0243059e+00   1.0960037e+00
   4.8632267e+00   1.2677063e+00
   4.5546343e+00   1.5674010e+00
   3.7094748e+00   2.4147351e+00


==> Data/ErgodicRate/CapacityRegion/CapacityFinal/JRRH.dat <==
   2.4075492e+00   3.7088163e+00
   2.3961103e+00   3.7232771e+00
   2.3797098e+00   3.7392657e+00
   2.3570322e+00   3.7669841e+00
   2.3352068e+00   3.7816412e+00
   2.3214662e+00   3.8028206e+00
   2.3045531e+00   3.8193230e+00
   2.2894269e+00   3.8374432e+00
   2.2610326e+00   3.8630486e+00
   2.2441394e+00   3.8726756e+00
   2.2170899e+00   3.9068754e+00
   2.1947634e+00   3.9304418e+00
   2.1716663e+00   3.9469151e+00
   2.1429236e+00   3.9748032e+00
   2.1253166e+00   4.0011570e+00
   2.1094158e+00   4.0229503e+00
   2.0805096e+00   4.0388677e+00
   2.0601346e+00   4.0653289e+00
   2.0322320e+00   4.0932296e+00
   1.9993243e+00   4.1168430e+00
   1.9747976e+00   4.1448893e+00
   1.9517096e+00   4.1754644e+00
   1.9165873e+00   4.1999146e+00
   1.8938408e+00   4.2263287e+00
   1.8575863e+00   4.2579386e+00
   1.8273102e+00   4.2866001e+00
   1.7999118e+00   4.3174465e+00
   1.7669280e+00   4.3514738e+00
   1.7308811e+00   4.3886691e+00
   1.6953004e+00   4.4310134e+00
   1.6603015e+00   4.4691556e+00
   1.6196324e+00   4.4963786e+00
   1.5780239e+00   4.5342551e+00
   1.5333185e+00   4.5922909e+00
   1.4932052e+00   4.6297832e+00
   1.4490364e+00   4.6723333e+00
   1.4007038e+00   4.7185039e+00
   1.3517408e+00   4.7801201e+00
   1.3009960e+00   4.8184840e+00
   1.2441670e+00   4.8737096e+00
   1.1866149e+00   4.9370609e+00
   1.1286887e+00   4.9887799e+00
   1.0587172e+00   5.0612275e+00
   9.9730195e-01   5.1317994e+00
   9.1679736e-01   5.2013204e+00
   8.2883575e-01   5.2960702e+00
   7.4422176e-01   5.3742890e+00
   6.3815635e-01   5.4841484e+00
   5.2817075e-01   5.5989964e+00
   3.9624194e-01   5.7223577e+00
   2.3792950e-01   5.8825655e+00


==> Data/ErgodicRate/CapacityRegion/CapacityFinal/Proposed.dat <==
   5.8772783e+00   2.3865513e-01
   5.9458162e+00   3.7294486e+00
   5.9437276e+00   3.7459363e+00
   5.9401471e+00   3.7737493e+00
   5.9390055e+00   3.7889363e+00
   5.9378450e+00   3.8092480e+00
   5.9214952e+00   3.8264529e+00
   5.9223664e+00   3.8437709e+00
   5.9145189e+00   3.8699110e+00
   5.9205280e+00   3.8793100e+00
   5.9090151e+00   3.9141849e+00
   5.9010641e+00   3.9371764e+00
   5.8991230e+00   3.9536499e+00
   5.9016919e+00   3.9811264e+00
   5.8946732e+00   4.0075390e+00
   5.8834340e+00   4.0291047e+00
   5.8651921e+00   4.0456953e+00
   5.8709728e+00   4.0722206e+00
   5.8535784e+00   4.0997531e+00
   5.8571421e+00   4.1226061e+00
   5.8563626e+00   4.1506194e+00
   5.8453440e+00   4.1825941e+00
   5.8306973e+00   4.2060579e+00
   5.8301815e+00   4.2329449e+00
   5.8169697e+00   4.2639784e+00
   5.8015487e+00   4.2927468e+00
   5.7921339e+00   4.3235601e+00
   5.7905876e+00   4.3578576e+00
   5.7783006e+00   4.3942626e+00
   5.7606903e+00   4.4370756e+00
   5.7495651e+00   4.4753364e+00
   5.7424017e+00   4.5026154e+00
   5.7181460e+00   4.5406392e+00
   5.7066672e+00   4.5981410e+00
   5.6780925e+00   4.6348778e+00
   5.6729314e+00   4.6775145e+00
   5.6458377e+00   4.7241006e+00
   5.6258609e+00   4.7854326e+00
   5.6037872e+00   4.8240366e+00
   5.5675329e+00   4.8793255e+00
   5.5383864e+00   4.9428918e+00
   5.5188719e+00   4.9943872e+00
   5.4657353e+00   5.0662164e+00
   5.3952544e+00   5.1374225e+00
   5.3479581e+00   5.2063817e+00
   5.2726772e+00   5.3004233e+00
   5.1800689e+00   5.3779133e+00
   5.0513521e+00   5.4886623e+00
   4.8847274e+00   5.6031888e+00
   4.5700833e+00   5.7268204e+00
   2.3792950e-01   5.8825655e+00


==> Data/ErgodicRate/CapacityRegion/CapacityFinal/Vert1.dat <==
   5.8726500e+00   0.0000000e+00
   5.8726500e+00   5.9663750e-02
   5.8726500e+00   1.1932750e-01
   5.8726500e+00   1.7899125e-01
   5.8726500e+00   2.3865500e-01


==> Data/ErgodicRate/CapacityRegion/CapacityFinal/Vert2.dat <==
   2.4075500e+00   0.0000000e+00
   2.4075500e+00   9.3481750e-01
   2.4075500e+00   1.8696350e+00
   2.4075500e+00   2.8044525e+00
   2.4075500e+00   3.7392700e+00


==> Data/ErgodicRate/ErgodicvsA/SumErgodic70.dat <==
   1.0000000e-02   9.2349267e+00
   3.0000000e-02   9.2210178e+00
   5.0000000e-02   9.2488563e+00
   7.0000000e-02   9.2640521e+00
   9.0000000e-02   9.2750708e+00
   1.1000000e-01   9.2779447e+00
   1.3000000e-01   9.2779965e+00
   1.5000000e-01   9.3051134e+00
   1.7000000e-01   9.3332886e+00
   1.9000000e-01   9.3351466e+00
   2.1000000e-01   9.3461151e+00
   2.3000000e-01   9.3709335e+00
   2.5000000e-01   9.3757489e+00
   2.7000000e-01   9.4077867e+00
   2.9000000e-01   9.4067777e+00
   3.1000000e-01   9.4041306e+00
   3.3000000e-01   9.4446863e+00
   3.5000000e-01   9.4399238e+00
   3.7000000e-01   9.4764243e+00
   3.9000000e-01   9.4998337e+00
   4.1000000e-01   9.4981242e+00
   4.3000000e-01   9.5254012e+00
   4.5000000e-01   9.5463476e+00
   4.7000000e-01   9.5514394e+00
   4.9000000e-01   9.5811197e+00
   5.1000000e-01   9.6119407e+00
   5.3000000e-01   9.6262546e+00
   5.5000000e-01   9.6529041e+00
   5.7000000e-01   9.6705759e+00
   5.9000000e-01   9.7058930e+00
   6.1000000e-01   9.7169432e+00
   6.3000000e-01   9.7314318e+00
   6.5000000e-01   9.7544801e+00
   6.7000000e-01   9.7724485e+00
   6.9000000e-01   9.7954162e+00
   7.1000000e-01   9.8152796e+00
   7.3000000e-01   9.8527821e+00
   7.5000000e-01   9.8840153e+00
   7.7000000e-01   9.8881539e+00
   7.9000000e-01   9.9120237e+00
   8.1000000e-01   9.9462364e+00
   8.3000000e-01   9.9651704e+00
   8.5000000e-01   9.9801715e+00
   8.7000000e-01   1.0001794e+01
   8.9000000e-01   1.0032655e+01
   9.1000000e-01   1.0036398e+01
   9.3000000e-01   1.0020089e+01
   9.5000000e-01   9.9781967e+00
   9.7000000e-01   9.8704060e+00
   9.9000000e-01   9.4909971e+00


==> Data/ErgodicRate/ErgodicvsA/SumErgodic80.dat <==
   1.0000000e-02   1.2813305e+01
   3.0000000e-02   1.2820764e+01
   5.0000000e-02   1.2835185e+01
   7.0000000e-02   1.2841302e+01
   9.0000000e-02   1.2874704e+01
   1.1000000e-01   1.2900447e+01
   1.3000000e-01   1.2918253e+01
   1.5000000e-01   1.2921966e+01
   1.7000000e-01   1.2939589e+01
   1.9000000e-01   1.2995035e+01
   2.1000000e-01   1.2988653e+01
   2.3000000e-01   1.3015255e+01
   2.5000000e-01   1.3034473e+01
   2.7000000e-01   1.3049369e+01
   2.9000000e-01   1.3072898e+01
   3.1000000e-01   1.3102168e+01
   3.3000000e-01   1.3115418e+01
   3.5000000e-01   1.3159768e+01
   3.7000000e-01   1.3171785e+01
   3.9000000e-01   1.3202653e+01
   4.1000000e-01   1.3238557e+01
   4.3000000e-01   1.3267053e+01
   4.5000000e-01   1.3271382e+01
   4.7000000e-01   1.3304276e+01
   4.9000000e-01   1.3338299e+01
   5.1000000e-01   1.3382378e+01
   5.3000000e-01   1.3403659e+01
   5.5000000e-01   1.3436054e+01
   5.7000000e-01   1.3469874e+01
   5.9000000e-01   1.3529815e+01
   6.1000000e-01   1.3548624e+01
   6.3000000e-01   1.3569004e+01
   6.5000000e-01   1.3631619e+01
   6.7000000e-01   1.3658793e+01
   6.9000000e-01   1.3717447e+01
   7.1000000e-01   1.3754722e+01
   7.3000000e-01   1.3821731e+01
   7.5000000e-01   1.3881088e+01
   7.7000000e-01   1.3919086e+01
   7.9000000e-01   1.3975328e+01
   8.1000000e-01   1.4042856e+01
   8.3000000e-01   1.4116967e+01
   8.5000000e-01   1.4177851e+01
   8.7000000e-01   1.4251739e+01
   8.9000000e-01   1.4320294e+01
   9.1000000e-01   1.4425793e+01
   9.3000000e-01   1.4521032e+01
   9.5000000e-01   1.4599031e+01
   9.7000000e-01   1.4636587e+01
   9.9000000e-01   1.4447006e+01


==> Data/ErgodicRate/ErgodicvsA/SumErgodicA70.dat <==
   1.0000000e-02   6.5302587e+00
   3.0000000e-02   6.5095726e+00
   5.0000000e-02   6.5057758e+00
   7.0000000e-02   6.5071359e+00
   9.0000000e-02   6.5042137e+00
   1.1000000e-01   6.4818710e+00
   1.3000000e-01   6.4767322e+00
   1.5000000e-01   6.4873986e+00
   1.7000000e-01   6.4787385e+00
   1.9000000e-01   6.4733294e+00
   2.1000000e-01   6.4626720e+00
   2.3000000e-01   6.4618984e+00
   2.5000000e-01   6.4537914e+00
   2.7000000e-01   6.4584312e+00
   2.9000000e-01   6.4452540e+00
   3.1000000e-01   6.4240220e+00
   3.3000000e-01   6.4302744e+00
   3.5000000e-01   6.4224489e+00
   3.7000000e-01   6.4145908e+00
   3.9000000e-01   6.4097709e+00
   4.1000000e-01   6.3996641e+00
   4.3000000e-01   6.4028005e+00
   4.5000000e-01   6.3800229e+00
   4.7000000e-01   6.3583130e+00
   4.9000000e-01   6.3507275e+00
   5.1000000e-01   6.3560867e+00
   5.3000000e-01   6.3463938e+00
   5.5000000e-01   6.3399410e+00
   5.7000000e-01   6.3091739e+00
   5.9000000e-01   6.3115846e+00
   6.1000000e-01   6.2845262e+00
   6.3000000e-01   6.2692599e+00
   6.5000000e-01   6.2593432e+00
   6.7000000e-01   6.2328207e+00
   6.9000000e-01   6.2084775e+00
   7.1000000e-01   6.1904236e+00
   7.3000000e-01   6.1695365e+00
   7.5000000e-01   6.1488255e+00
   7.7000000e-01   6.1134052e+00
   7.9000000e-01   6.0741171e+00
   8.1000000e-01   6.0443874e+00
   8.3000000e-01   6.0004528e+00
   8.5000000e-01   5.9407539e+00
   8.7000000e-01   5.8836472e+00
   8.9000000e-01   5.8272758e+00
   9.1000000e-01   5.7333000e+00
   9.3000000e-01   5.6161377e+00
   9.5000000e-01   5.4375723e+00
   9.7000000e-01   5.1859973e+00
   9.9000000e-01   4.6327114e+00


==> Data/ErgodicRate/ErgodicvsA/SumErgodicA80.dat <==
   1.0000000e-02   9.7768339e+00
   3.0000000e-02   9.7707067e+00
   5.0000000e-02   9.7550294e+00
   7.0000000e-02   9.7489554e+00
   9.0000000e-02   9.7539969e+00
   1.1000000e-01   9.7471033e+00
   1.3000000e-01   9.7440362e+00
   1.5000000e-01   9.7421714e+00
   1.7000000e-01   9.7252219e+00
   1.9000000e-01   9.7344332e+00
   2.1000000e-01   9.7242625e+00
   2.3000000e-01   9.7135014e+00
   2.5000000e-01   9.7007002e+00
   2.7000000e-01   9.6964385e+00
   2.9000000e-01   9.6881013e+00
   3.1000000e-01   9.6903599e+00
   3.3000000e-01   9.6765469e+00
   3.5000000e-01   9.6690874e+00
   3.7000000e-01   9.6630402e+00
   3.9000000e-01   9.6552298e+00
   4.1000000e-01   9.6468831e+00
   4.3000000e-01   9.6367415e+00
   4.5000000e-01   9.6120094e+00
   4.7000000e-01   9.6027782e+00
   4.9000000e-01   9.5944543e+00
   5.1000000e-01   9.5831693e+00
   5.3000000e-01   9.5749392e+00
   5.5000000e-01   9.5621693e+00
   5.7000000e-01   9.5464139e+00
   5.9000000e-01   9.5322209e+00
   6.1000000e-01   9.5108734e+00
   6.3000000e-01   9.4841135e+00
   6.5000000e-01   9.4801962e+00
   6.7000000e-01   9.4504398e+00
   6.9000000e-01   9.4171624e+00
   7.1000000e-01   9.4008976e+00
   7.3000000e-01   9.3850726e+00
   7.5000000e-01   9.3490718e+00
   7.7000000e-01   9.3074926e+00
   7.9000000e-01   9.2631710e+00
   8.1000000e-01   9.2188204e+00
   8.3000000e-01   9.1652318e+00
   8.5000000e-01   9.0939509e+00
   8.7000000e-01   9.0200268e+00
   8.9000000e-01   8.9225853e+00
   9.1000000e-01   8.8036086e+00
   9.3000000e-01   8.6526240e+00
   9.5000000e-01   8.4091364e+00
   9.7000000e-01   8.0066068e+00
   9.9000000e-01   7.0731991e+00


==> Data/ErgodicRate/ErgodicvsA/SumErgodicB70.dat <==
   1.0000000e-02   2.7046680e+00
   3.0000000e-02   2.7114451e+00
   5.0000000e-02   2.7430805e+00
   7.0000000e-02   2.7569162e+00
   9.0000000e-02   2.7708572e+00
   1.1000000e-01   2.7960737e+00
   1.3000000e-01   2.8012642e+00
   1.5000000e-01   2.8177148e+00
   1.7000000e-01   2.8545501e+00
   1.9000000e-01   2.8618173e+00
   2.1000000e-01   2.8834431e+00
   2.3000000e-01   2.9090351e+00
   2.5000000e-01   2.9219575e+00
   2.7000000e-01   2.9493554e+00
   2.9000000e-01   2.9615237e+00
   3.1000000e-01   2.9801086e+00
   3.3000000e-01   3.0144118e+00
   3.5000000e-01   3.0174750e+00
   3.7000000e-01   3.0618335e+00
   3.9000000e-01   3.0900628e+00
   4.1000000e-01   3.0984601e+00
   4.3000000e-01   3.1226008e+00
   4.5000000e-01   3.1663247e+00
   4.7000000e-01   3.1931264e+00
   4.9000000e-01   3.2303922e+00
   5.1000000e-01   3.2558541e+00
   5.3000000e-01   3.2798609e+00
   5.5000000e-01   3.3129631e+00
   5.7000000e-01   3.3614020e+00
   5.9000000e-01   3.3943084e+00
   6.1000000e-01   3.4324171e+00
   6.3000000e-01   3.4621719e+00
   6.5000000e-01   3.4951370e+00
   6.7000000e-01   3.5396278e+00
   6.9000000e-01   3.5869388e+00
   7.1000000e-01   3.6248560e+00
   7.3000000e-01   3.6832456e+00
   7.5000000e-01   3.7351899e+00
   7.7000000e-01   3.7747487e+00
   7.9000000e-01   3.8379065e+00
   8.1000000e-01   3.9018490e+00
   8.3000000e-01   3.9647177e+00
   8.5000000e-01   4.0394176e+00
   8.7000000e-01   4.1181463e+00
   8.9000000e-01   4.2053791e+00
   9.1000000e-01   4.3030976e+00
   9.3000000e-01   4.4039514e+00
   9.5000000e-01   4.5406244e+00
   9.7000000e-01   4.6844086e+00
   9.9000000e-01   4.8582857e+00


==> Data/ErgodicRate/ErgodicvsA/SumErgodicB80.dat <==
   1.0000000e-02   3.0364715e+00
   3.0000000e-02   3.0500574e+00
   5.0000000e-02   3.0801559e+00
   7.0000000e-02   3.0923471e+00
   9.0000000e-02   3.1207069e+00
   1.1000000e-01   3.1533438e+00
   1.3000000e-01   3.1742164e+00
   1.5000000e-01   3.1797943e+00
   1.7000000e-01   3.2143673e+00
   1.9000000e-01   3.2606019e+00
   2.1000000e-01   3.2643900e+00
   2.3000000e-01   3.3017539e+00
   2.5000000e-01   3.3337727e+00
   2.7000000e-01   3.3529306e+00
   2.9000000e-01   3.3847969e+00
   3.1000000e-01   3.4118082e+00
   3.3000000e-01   3.4388708e+00
   3.5000000e-01   3.4906805e+00
   3.7000000e-01   3.5087452e+00
   3.9000000e-01   3.5474234e+00
   4.1000000e-01   3.5916741e+00
   4.3000000e-01   3.6303112e+00
   4.5000000e-01   3.6593723e+00
   4.7000000e-01   3.7014975e+00
   4.9000000e-01   3.7438445e+00
   5.1000000e-01   3.7992085e+00
   5.3000000e-01   3.8287201e+00
   5.5000000e-01   3.8738845e+00
   5.7000000e-01   3.9234600e+00
   5.9000000e-01   3.9975942e+00
   6.1000000e-01   4.0377510e+00
   6.3000000e-01   4.0848900e+00
   6.5000000e-01   4.1514231e+00
   6.7000000e-01   4.2083534e+00
   6.9000000e-01   4.3002848e+00
   7.1000000e-01   4.3538246e+00
   7.3000000e-01   4.4366586e+00
   7.5000000e-01   4.5320160e+00
   7.7000000e-01   4.6115939e+00
   7.9000000e-01   4.7121568e+00
   8.1000000e-01   4.8240352e+00
   8.3000000e-01   4.9517348e+00
   8.5000000e-01   5.0839000e+00
   8.7000000e-01   5.2317117e+00
   8.9000000e-01   5.3977088e+00
   9.1000000e-01   5.6221849e+00
   9.3000000e-01   5.8684084e+00
   9.5000000e-01   6.1898943e+00
   9.7000000e-01   6.6299800e+00
   9.9000000e-01   7.3738073e+00


==> Data/ErgodicRate/ErgodicvsSNR/SumErgodicNOMA1.dat <==
   5.0000000e+01   1.7576139e+00
   5.4000000e+01   2.9409662e+00
   5.8000000e+01   4.4085687e+00
   6.2000000e+01   6.0374543e+00
   6.6000000e+01   7.6430335e+00
   7.0000000e+01   9.1834407e+00
   7.4000000e+01   1.0657900e+01
   7.8000000e+01   1.2073737e+01
   8.2000000e+01   1.3448873e+01
   8.6000000e+01   1.4800514e+01
   9.0000000e+01   1.6136996e+01


==> Data/ErgodicRate/ErgodicvsSNR/SumErgodicNOMA2.dat <==
   5.0000000e+01   1.7902354e+00
   5.4000000e+01   3.0175859e+00
   5.8000000e+01   4.5587521e+00
   6.2000000e+01   6.2773347e+00
   6.6000000e+01   7.9543624e+00
   7.0000000e+01   9.5486136e+00
   7.4000000e+01   1.1062594e+01
   7.8000000e+01   1.2502888e+01
   8.2000000e+01   1.3892305e+01
   8.6000000e+01   1.5235588e+01
   9.0000000e+01   1.6570116e+01


==> Data/ErgodicRate/ErgodicvsSNR/SumErgodicRSMA.dat <==
   5.0000000e+01   1.7879569e+00
   5.4000000e+01   3.0213128e+00
   5.8000000e+01   4.6080218e+00
   6.2000000e+01   6.4727162e+00
   6.6000000e+01   8.4341811e+00
   7.0000000e+01   1.0419840e+01
   7.4000000e+01   1.2380595e+01
   7.8000000e+01   1.4279224e+01
   8.2000000e+01   1.6005264e+01
   8.6000000e+01   1.7562669e+01
   9.0000000e+01   1.9021478e+01


==> Data/ErgodicRate/ErgodicvsSNR/SumErgodicRSMAIRRH.dat <==
   5.0000000e+01   1.3261711e+00
   5.4000000e+01   2.1649878e+00
   5.8000000e+01   3.2084205e+00
   6.2000000e+01   4.4038783e+00
   6.6000000e+01   5.6500682e+00
   7.0000000e+01   6.9418022e+00
   7.4000000e+01   8.2579330e+00
   7.8000000e+01   9.5896867e+00
   8.2000000e+01   1.0915707e+01
   8.6000000e+01   1.2240228e+01
   9.0000000e+01   1.3561913e+01


==> Data/ErgodicRate/ErgodicvsSNR/SumErgodicRSMAJRRH.dat <==
   5.0000000e+01   6.4459240e-01
   5.4000000e+01   1.2133814e+00
   5.8000000e+01   2.0326992e+00
   6.2000000e+01   3.0670256e+00
   6.6000000e+01   4.2434574e+00
   7.0000000e+01   5.4943782e+00
   7.4000000e+01   6.7895006e+00
   7.8000000e+01   8.1089102e+00
   8.2000000e+01   9.4317033e+00
   8.6000000e+01   1.0753460e+01
   9.0000000e+01   1.2087766e+01


==> Data/ErgodicRate/FixedH/IRRH.dat <==
   7.6206505e+00   1.8346328e-01
   7.6171571e+00   1.8695668e-01
   7.6135279e+00   1.9058590e-01
   7.6097548e+00   1.9435903e-01
   7.6058290e+00   1.9828481e-01
   7.6017411e+00   2.0237272e-01
   7.5974808e+00   2.0663302e-01
   7.5930369e+00   2.1107689e-01
   7.5883973e+00   2.1571645e-01
   7.5835488e+00   2.2056497e-01
   7.5784769e+00   2.2563691e-01
   7.5731657e+00   2.3094810e-01
   7.5675979e+00   2.3651594e-01
   7.5617543e+00   2.4235952e-01
   7.5556139e+00   2.4849990e-01
   7.5491535e+00   2.5496034e-01
   7.5423472e+00   2.6176661e-01
   7.5351665e+00   2.6894731e-01
   7.5275795e+00   2.7653433e-01
   7.5195505e+00   2.8456326e-01
   7.5110398e+00   2.9307401e-01
   7.5020024e+00   3.0211145e-01
   7.4923876e+00   3.1172623e-01
   7.4821381e+00   3.2197574e-01
   7.4711885e+00   3.3292526e-01
   7.4594644e+00   3.4464938e-01
   7.4468800e+00   3.5723376e-01
   7.4333366e+00   3.7077721e-01
   7.4187194e+00   3.8539440e-01
   7.4028947e+00   4.0121911e-01
   7.3857053e+00   4.1840853e-01
   7.3669653e+00   4.3714853e-01
   7.3464532e+00   4.5766065e-01
   7.3239027e+00   4.8021113e-01
   7.2989909e+00   5.0512292e-01
   7.2713220e+00   5.3279177e-01
   7.2404056e+00   5.6370824e-01
   7.2056255e+00   5.9848830e-01
   7.1661970e+00   6.3791678e-01
   7.1211033e+00   6.8301051e-01
   7.0690011e+00   7.3511271e-01
   7.0080753e+00   7.9603849e-01
   6.9358058e+00   8.6830799e-01
   6.8485766e+00   9.5553719e-01
   6.7409828e+00   1.0631310e+00
   6.6045097e+00   1.1996041e+00
   6.4247677e+00   1.3793461e+00
   6.1748902e+00   1.6292236e+00
   5.7963134e+00   2.0078004e+00
   5.1195800e+00   2.6845338e+00
   3.0128943e+00   4.7912195e+00


==> Data/ErgodicRate/FixedH/JRRH.dat <==
   3.9425825e+00   1.8150441e+00
   3.9230370e+00   1.8345896e+00
   3.9030088e+00   1.8546178e+00
   3.8824777e+00   1.8751490e+00
   3.8614223e+00   1.8962043e+00
   3.8398200e+00   1.9178066e+00
   3.8176468e+00   1.9399799e+00
   3.7948768e+00   1.9627498e+00
   3.7714828e+00   1.9861438e+00
   3.7474355e+00   2.0101911e+00
   3.7227037e+00   2.0349229e+00
   3.6972540e+00   2.0603726e+00
   3.6710505e+00   2.0865761e+00
   3.6440546e+00   2.1135720e+00
   3.6162250e+00   2.1414016e+00
   3.5875169e+00   2.1701097e+00
   3.5578822e+00   2.1997444e+00
   3.5272687e+00   2.2303579e+00
   3.4956199e+00   2.2620068e+00
   3.4628742e+00   2.2947525e+00
   3.4289647e+00   2.3286619e+00
   3.3938185e+00   2.3638081e+00
   3.3573555e+00   2.4002711e+00
   3.3194881e+00   2.4381385e+00
   3.2801196e+00   2.4775070e+00
   3.2391435e+00   2.5184832e+00
   3.1964415e+00   2.5611852e+00
   3.1518823e+00   2.6057443e+00
   3.1053195e+00   2.6523072e+00
   3.0565886e+00   2.7010380e+00
   3.0055049e+00   2.7521217e+00
   2.9518592e+00   2.8057674e+00
   2.8954138e+00   2.8622128e+00
   2.8358967e+00   2.9217299e+00
   2.7729951e+00   2.9846315e+00
   2.7063466e+00   3.0512800e+00
   2.6355281e+00   3.1220986e+00
   2.5600414e+00   3.1975852e+00
   2.4792948e+00   3.2783318e+00
   2.3925776e+00   3.3650490e+00
   2.2990262e+00   3.4586005e+00
   2.1975767e+00   3.5600499e+00
   2.0868983e+00   3.6707284e+00
   1.9652950e+00   3.7923316e+00
   1.8305596e+00   3.9270670e+00
   1.6797439e+00   4.0778827e+00
   1.5087863e+00   4.2488403e+00
   1.3118681e+00   4.4457585e+00
   1.0802281e+00   4.6773986e+00
   7.9976746e-01   4.9578592e+00
   4.4558237e-01   5.3120443e+00


==> Data/ErgodicRate/FixedH/SumErgodic.dat <==
   7.6206505e+00   1.8150441e+00
   7.6171571e+00   1.8345896e+00
   7.6135279e+00   1.8546178e+00
   7.6097548e+00   1.8751490e+00
   7.6058290e+00   1.8962043e+00
   7.6017411e+00   1.9178066e+00
   7.5974808e+00   1.9399799e+00
   7.5930369e+00   1.9627498e+00
   7.5883973e+00   1.9861438e+00
   7.5835488e+00   2.0101911e+00
   7.5784769e+00   2.0349229e+00
   7.5731657e+00   2.0603726e+00
   7.5675979e+00   2.0865761e+00
   7.5617543e+00   2.1135720e+00
   7.5556139e+00   2.1414016e+00
   7.5491535e+00   2.1701097e+00
   7.5423472e+00   2.1997444e+00
   7.5351665e+00   2.2303579e+00
   7.5275795e+00   2.2620068e+00
   7.5195505e+00   2.2947525e+00
   7.5110398e+00   2.3286619e+00
   7.5020024e+00   2.3638081e+00
   7.4923876e+00   2.4002711e+00
   7.4821381e+00   2.4381385e+00
   7.4711885e+00   2.4775070e+00
   7.4594644e+00   2.5184832e+00
   7.4468800e+00   2.5611852e+00
   7.4333366e+00   2.6057443e+00
   7.4187194e+00   2.6523072e+00
   7.4028947e+00   2.7010380e+00
   7.3857053e+00   2.7521217e+00
   7.3669653e+00   2.8057674e+00
   7.3464532e+00   2.8622128e+00
   7.3239027e+00   2.9217299e+00
   7.2989909e+00   2.9846315e+00
   7.2713220e+00   3.0512800e+00
   7.2404056e+00   3.1220986e+00
   7.2056255e+00   3.1975852e+00
   7.1661970e+00   3.2783318e+00
   7.1211033e+00   3.3650490e+00
   7.0690011e+00   3.4586005e+00
   7.0080753e+00   3.5600499e+00
   6.9358058e+00   3.6707284e+00
   6.8485766e+00   3.7923316e+00
   6.7409828e+00   3.9270670e+00
   6.6045097e+00   4.0778827e+00
   6.4247677e+00   4.2488403e+00
   6.1748902e+00   4.4457585e+00
   5.7963134e+00   4.6773986e+00
   5.1195800e+00   4.9578592e+00
   3.0128943e+00   5.3120443e+00


==> Data/ErgodicRate/FixedH/TS.dat <==
   7.6206505e+00   1.8150441e+00
   7.5745730e+00   1.8500142e+00
   7.5284954e+00   1.8849842e+00
   7.4824178e+00   1.9199542e+00
   7.4363403e+00   1.9549242e+00
   7.3902627e+00   1.9898942e+00
   7.3441851e+00   2.0248642e+00
   7.2981076e+00   2.0598342e+00
   7.2520300e+00   2.0948042e+00
   7.2059525e+00   2.1297742e+00
   7.1598749e+00   2.1647442e+00
   7.1137973e+00   2.1997142e+00
   7.0677198e+00   2.2346842e+00
   7.0216422e+00   2.2696542e+00
   6.9755646e+00   2.3046242e+00
   6.9294871e+00   2.3395942e+00
   6.8834095e+00   2.3745642e+00
   6.8373320e+00   2.4095342e+00
   6.7912544e+00   2.4445042e+00
   6.7451768e+00   2.4794742e+00
   6.6990993e+00   2.5144442e+00
   6.6530217e+00   2.5494142e+00
   6.6069441e+00   2.5843842e+00
   6.5608666e+00   2.6193542e+00
   6.5147890e+00   2.6543242e+00
   6.4687115e+00   2.6892942e+00
   6.4226339e+00   2.7242642e+00
   6.3765563e+00   2.7592342e+00
   6.3304788e+00   2.7942042e+00
   6.2844012e+00   2.8291742e+00
   6.2383236e+00   2.8641442e+00
   6.1922461e+00   2.8991142e+00
   6.1461685e+00   2.9340842e+00
   6.1000910e+00   2.9690542e+00
   6.0540134e+00   3.0040242e+00
   6.0079358e+00   3.0389942e+00
   5.9618583e+00   3.0739642e+00
   5.9157807e+00   3.1089342e+00
   5.8697031e+00   3.1439042e+00
   5.8236256e+00   3.1788742e+00
   5.7775480e+00   3.2138442e+00
   5.7314705e+00   3.2488142e+00
   5.6853929e+00   3.2837842e+00
   5.6393153e+00   3.3187542e+00
   5.5932378e+00   3.3537242e+00
   5.5471602e+00   3.3886942e+00
   5.5010826e+00   3.4236642e+00
   5.4550051e+00   3.4586342e+00
   5.4089275e+00   3.4936042e+00
   5.3628500e+00   3.5285742e+00
   5.3167724e+00   3.5635442e+00
   5.2706948e+00   3.5985142e+00
   5.2246173e+00   3.6334842e+00
   5.1785397e+00   3.6684542e+00
   5.1324621e+00   3.7034242e+00
   5.0863846e+00   3.7383942e+00
   5.0403070e+00   3.7733642e+00
   4.9942295e+00   3.8083342e+00
   4.9481519e+00   3.8433042e+00
   4.9020743e+00   3.8782742e+00
   4.8559968e+00   3.9132442e+00
   4.8099192e+00   3.9482142e+00
   4.7638416e+00   3.9831842e+00
   4.7177641e+00   4.0181542e+00
   4.6716865e+00   4.0531242e+00
   4.6256090e+00   4.0880942e+00
   4.5795314e+00   4.1230642e+00
   4.5334538e+00   4.1580342e+00
   4.4873763e+00   4.1930042e+00
   4.4412987e+00   4.2279742e+00
   4.3952211e+00   4.2629442e+00
   4.3491436e+00   4.2979142e+00
   4.3030660e+00   4.3328842e+00
   4.2569885e+00   4.3678542e+00
   4.2109109e+00   4.4028242e+00
   4.1648333e+00   4.4377942e+00
   4.1187558e+00   4.4727642e+00
   4.0726782e+00   4.5077342e+00
   4.0266007e+00   4.5427042e+00
   3.9805231e+00   4.5776742e+00
   3.9344455e+00   4.6126442e+00
   3.8883680e+00   4.6476142e+00
   3.8422904e+00   4.6825842e+00
   3.7962128e+00   4.7175542e+00
   3.7501353e+00   4.7525242e+00
   3.7040577e+00   4.7874942e+00
   3.6579802e+00   4.8224642e+00
   3.6119026e+00   4.8574342e+00
   3.5658250e+00   4.8924042e+00
   3.5197475e+00   4.9273742e+00
   3.4736699e+00   4.9623442e+00
   3.4275923e+00   4.9973142e+00
   3.3815148e+00   5.0322842e+00
   3.3354372e+00   5.0672542e+00
   3.2893597e+00   5.1022242e+00
   3.2432821e+00   5.1371942e+00
   3.1972045e+00   5.1721642e+00
   3.1511270e+00   5.2071342e+00
   3.1050494e+00   5.2421043e+00
   3.0589718e+00   5.2770743e+00
   3.0128943e+00   5.3120443e+00


==> Data/ErgodicRate/FixedH/x1.dat <==
   3.0128943e+00   5.3120443e+00
   2.2596707e+00   5.3120443e+00
   1.5064471e+00   5.3120443e+00
   7.5322357e-01   5.3120443e+00
   0.0000000e+00   5.3120443e+00


==> Data/ErgodicRate/FixedH/x2.dat <==
   3.0128900e+00   4.7912200e+00
   2.2596675e+00   4.7912200e+00
   1.5064450e+00   4.7912200e+00
   7.5322250e-01   4.7912200e+00
   0.0000000e+00   4.7912200e+00


==> Data/ErgodicRate/FixedH/x3.dat <==
   7.6206500e+00   1.8150400e+00
   5.7154875e+00   1.8150400e+00
   3.8103250e+00   1.8150400e+00
   1.9051625e+00   1.8150400e+00
   0.0000000e+00   1.8150400e+00


==> Data/ErgodicRate/FixedH/x4.dat <==
   7.6206500e+00   5.3120443e+00
   5.7154875e+00   5.3120443e+00
   3.8103250e+00   5.3120443e+00
   1.9051625e+00   5.3120443e+00
   0.0000000e+00   5.3120443e+00


==> Data/ErgodicRate/FixedH/x5.dat <==
   6.1749000e+00   4.4458000e+00
   4.6311750e+00   4.4458000e+00
   3.0874500e+00   4.4458000e+00
   1.5437250e+00   4.4458000e+00
   0.0000000e+00   4.4458000e+00


==> Data/ErgodicRate/FixedH/x6.dat <==
   5.3168000e+00   3.5635000e+00
   3.9876000e+00   3.5635000e+00
   2.6584000e+00   3.5635000e+00
   1.3292000e+00   3.5635000e+00
   0.0000000e+00   3.5635000e+00


==> Data/ErgodicRate/FixedH/y1.dat <==
   7.6206505e+00   1.8150441e+00
   7.6206505e+00   1.3612831e+00
   7.6206505e+00   9.0752207e-01
   7.6206505e+00   4.5376104e-01
   7.6206505e+00   0.0000000e+00


==> Data/ErgodicRate/FixedH/y2.dat <==
   3.9142580e+00   1.8150400e+00
   3.9142580e+00   1.3612800e+00
   3.9142580e+00   9.0752000e-01
   3.9142580e+00   4.5376000e-01
   3.9142580e+00   0.0000000e+00


==> Data/ErgodicRate/FixedH/y3.dat <==
   3.0128900e+00   5.3120400e+00
   3.0128900e+00   3.9840300e+00
   3.0128900e+00   2.6560200e+00
   3.0128900e+00   1.3280100e+00
   3.0128900e+00   0.0000000e+00


==> Data/ErgodicRate/FixedH/y4.dat <==
   7.6206500e+00   5.3120443e+00
   7.6206500e+00   3.9840332e+00
   7.6206500e+00   2.6560221e+00
   7.6206500e+00   1.3280111e+00
   7.6206500e+00   0.0000000e+00


==> Data/ErgodicRate/FixedH/y5.dat <==
   6.1749000e+00   4.4458000e+00
   6.1749000e+00   3.3343500e+00
   6.1749000e+00   2.2229000e+00
   6.1749000e+00   1.1114500e+00
   6.1749000e+00   0.0000000e+00


==> Data/ErgodicRate/FixedH/y6.dat <==
   5.3168000e+00   3.5635000e+00
   5.3168000e+00   2.6726250e+00
   5.3168000e+00   1.7817500e+00
   5.3168000e+00   8.9087500e-01
   5.3168000e+00   0.0000000e+00


==> Data/ErgodicRate/UserErgodicvsSNR/SumErgodicRSMA.dat <==
   5.0000000e+01   1.7166006e+00
   5.4000000e+01   2.9094525e+00
   5.8000000e+01   4.4421134e+00
   6.2000000e+01   6.2195092e+00
   6.6000000e+01   8.1149720e+00
   7.0000000e+01   1.0037853e+01
   7.4000000e+01   1.1940460e+01
   7.8000000e+01   1.3730136e+01
   8.2000000e+01   1.5399760e+01
   8.6000000e+01   1.7177661e+01
   9.0000000e+01   1.8838423e+01


==> Data/ErgodicRate/UserErgodicvsSNR/SumErgodicRSMAa.dat <==
   5.0000000e+01   1.1916719e+00
   5.4000000e+01   1.9439095e+00
   5.8000000e+01   2.8472211e+00
   6.2000000e+01   3.8322949e+00
   6.6000000e+01   4.8159059e+00
   7.0000000e+01   5.8289874e+00
   7.4000000e+01   6.7013424e+00
   7.8000000e+01   7.9263477e+00
   8.2000000e+01   7.6510878e+00
   8.6000000e+01   8.8576608e+00
   9.0000000e+01   1.0133425e+01


==> Data/ErgodicRate/UserErgodicvsSNR/SumErgodicRSMAb.dat <==
   5.0000000e+01   5.2492872e-01
   5.4000000e+01   9.6554291e-01
   5.8000000e+01   1.5948923e+00
   6.2000000e+01   2.3872144e+00
   6.6000000e+01   3.2990662e+00
   7.0000000e+01   4.2088651e+00
   7.4000000e+01   5.2391179e+00
   7.8000000e+01   5.8037880e+00
   8.2000000e+01   7.7486723e+00
   8.6000000e+01   8.3200005e+00
   9.0000000e+01   8.7049976e+00


==> Data/Outage/OutagevsA/NOMARSMAA70.dat <==
   4.0000000e-02   1.6173000e-02
   9.0000000e-02   1.5106000e-02
   1.4000000e-01   1.4212000e-02
   1.9000000e-01   1.3442000e-02
   2.4000000e-01   1.2598000e-02
   2.9000000e-01   1.1666000e-02
   3.4000000e-01   1.0610000e-02
   3.9000000e-01   9.7470000e-03
   4.4000000e-01   8.6140000e-03
   4.9000000e-01   7.6810000e-03
   5.4000000e-01   6.6530000e-03
   5.9000000e-01   5.6600000e-03
   6.4000000e-01   4.6090000e-03
   6.9000000e-01   3.6750000e-03
   7.4000000e-01   3.0780000e-03
   7.9000000e-01   2.7340000e-03
   8.4000000e-01   3.0480000e-03
   8.9000000e-01   4.1240000e-03
   9.4000000e-01   6.5850000e-03
   9.9000000e-01   1.6140000e-02


==> Data/Outage/OutagevsA/NOMARSMAA80.dat <==
   4.0000000e-02   8.9620000e-03
   9.0000000e-02   8.1980000e-03
   1.4000000e-01   7.3660000e-03
   1.9000000e-01   6.7200000e-03
   2.4000000e-01   5.7990000e-03
   2.9000000e-01   5.1310000e-03
   3.4000000e-01   4.4700000e-03
   3.9000000e-01   3.7120000e-03
   4.4000000e-01   2.9170000e-03
   4.9000000e-01   2.1740000e-03
   5.4000000e-01   1.5160000e-03
   5.9000000e-01   8.6200000e-04
   6.4000000e-01   3.4300000e-04
   6.9000000e-01   6.3000000e-05
   7.4000000e-01   1.2000000e-05
   7.9000000e-01   1.2000000e-05
   8.4000000e-01   1.1000000e-05
   8.9000000e-01   2.1000000e-05
   9.4000000e-01   2.2000000e-05
   9.9000000e-01   9.3800000e-04


==> Data/Outage/OutagevsA/NOMARSMAB70.dat <==
   4.0000000e-02   3.0224000e-02
   9.0000000e-02   2.9165000e-02
   1.4000000e-01   2.8306000e-02
   1.9000000e-01   2.7362000e-02
   2.4000000e-01   2.6610000e-02
   2.9000000e-01   2.5602000e-02
   3.4000000e-01   2.4579000e-02
   3.9000000e-01   2.3635000e-02
   4.4000000e-01   2.2717000e-02
   4.9000000e-01   2.1599000e-02
   5.4000000e-01   2.0502000e-02
   5.9000000e-01   1.9691000e-02
   6.4000000e-01   1.8274000e-02
   6.9000000e-01   1.7389000e-02
   7.4000000e-01   1.6755000e-02
   7.9000000e-01   1.6234000e-02
   8.4000000e-01   1.6345000e-02
   8.9000000e-01   1.6577000e-02
   9.4000000e-01   1.8863000e-02
   9.9000000e-01   1.5788000e-02


==> Data/Outage/OutagevsA/NOMARSMAB80.dat <==
   4.0000000e-02   9.1370000e-03
   9.0000000e-02   8.3640000e-03
   1.4000000e-01   7.5090000e-03
   1.9000000e-01   6.8700000e-03
   2.4000000e-01   5.9760000e-03
   2.9000000e-01   5.2950000e-03
   3.4000000e-01   4.6500000e-03
   3.9000000e-01   3.8720000e-03
   4.4000000e-01   3.1010000e-03
   4.9000000e-01   2.3320000e-03
   5.4000000e-01   1.6770000e-03
   5.9000000e-01   1.0420000e-03
   6.4000000e-01   5.1600000e-04
   6.9000000e-01   2.2900000e-04
   7.4000000e-01   1.6600000e-04
   7.9000000e-01   1.7900000e-04
   8.4000000e-01   1.6200000e-04
   8.9000000e-01   1.5800000e-04
   9.4000000e-01   1.6700000e-04
   9.9000000e-01   5.0700000e-04


==> Data/Outage/OutagevsSNR/NOMAFinalARate1.dat <==
   5.0000000e+01   4.3798600e-01
   5.2000000e+01   3.1004900e-01
   5.4000000e+01   2.1408800e-01
   5.6000000e+01   1.4640400e-01
   5.8000000e+01   1.0058900e-01
   6.0000000e+01   6.8786000e-02
   6.2000000e+01   4.6487000e-02
   6.4000000e+01   2.9664000e-02
   6.6000000e+01   1.7173000e-02
   6.8000000e+01   8.9190000e-03
   7.0000000e+01   4.2350000e-03
   7.2000000e+01   1.8890000e-03
   7.4000000e+01   7.9100000e-04
   7.6000000e+01   3.2400000e-04
   7.8000000e+01   1.1400000e-04
   8.0000000e+01   5.2000000e-05
   8.2000000e+01   2.6000000e-05
   8.4000000e+01   5.0000000e-06
   8.6000000e+01   1.0000000e-06
   8.8000000e+01   0.0000000e+00
   9.0000000e+01   1.0000000e-06


==> Data/Outage/OutagevsSNR/NOMAFinalARate2.dat <==
   5.0000000e+01   8.2229100e-01
   5.2000000e+01   6.7004200e-01
   5.4000000e+01   5.1340700e-01
   5.6000000e+01   3.7723000e-01
   5.8000000e+01   2.7195600e-01
   6.0000000e+01   1.9730000e-01
   6.2000000e+01   1.4567100e-01
   6.4000000e+01   1.0959200e-01
   6.6000000e+01   8.3752000e-02
   6.8000000e+01   6.4401000e-02
   7.0000000e+01   5.0626000e-02
   7.2000000e+01   3.9204000e-02
   7.4000000e+01   3.1224000e-02
   7.6000000e+01   2.6409000e-02
   7.8000000e+01   2.3142000e-02
   8.0000000e+01   2.1375000e-02
   8.2000000e+01   2.0074000e-02
   8.4000000e+01   1.9448000e-02
   8.6000000e+01   1.9188000e-02
   8.8000000e+01   1.8699000e-02
   9.0000000e+01   1.8513000e-02


==> Data/Outage/OutagevsSNR/NOMAFinalBRate1.dat <==
   5.0000000e+01   1.0000000e+00
   5.2000000e+01   9.9998000e-01
   5.4000000e+01   9.9917100e-01
   5.6000000e+01   9.8876100e-01
   5.8000000e+01   9.3656700e-01
   6.0000000e+01   8.0228400e-01
   6.2000000e+01   5.9219800e-01
   6.4000000e+01   3.7201100e-01
   6.6000000e+01   2.0358200e-01
   6.8000000e+01   1.0006600e-01
   7.0000000e+01   4.5819000e-02
   7.2000000e+01   1.9778000e-02
   7.4000000e+01   8.3050000e-03
   7.6000000e+01   3.3930000e-03
   7.8000000e+01   1.3150000e-03
   8.0000000e+01   5.5000000e-04
   8.2000000e+01   1.9100000e-04
   8.4000000e+01   6.7000000e-05
   8.6000000e+01   2.6000000e-05
   8.8000000e+01   6.0000000e-06
   9.0000000e+01   3.0000000e-06


==> Data/Outage/OutagevsSNR/NOMAFinalBRate2.dat <==
   5.0000000e+01   1.0000000e+00
   5.2000000e+01   1.0000000e+00
   5.4000000e+01   1.0000000e+00
   5.6000000e+01   9.9999800e-01
   5.8000000e+01   9.9979800e-01
   6.0000000e+01   9.9565100e-01
   6.2000000e+01   9.6667200e-01
   6.4000000e+01   8.7282500e-01
   6.6000000e+01   6.9495900e-01
   6.8000000e+01   4.7680800e-01
   7.0000000e+01   2.8770200e-01
   7.2000000e+01   1.6074300e-01
   7.4000000e+01   8.7782000e-02
   7.6000000e+01   5.1238000e-02
   7.8000000e+01   3.3737000e-02
   8.0000000e+01   2.5762000e-02
   8.2000000e+01   2.1885000e-02
   8.4000000e+01   2.0176000e-02
   8.6000000e+01   1.9477000e-02
   8.8000000e+01   1.8804000e-02
   9.0000000e+01   1.8564000e-02


==> Data/Outage/OutagevsSNR/NOMARSMAFinalARate1.dat <==
   5.0000000e+01   4.3806200e-01
   5.2000000e+01   3.0977400e-01
   5.4000000e+01   2.1333900e-01
   5.6000000e+01   1.4644700e-01
   5.8000000e+01   9.9956000e-02
   6.0000000e+01   6.8445000e-02
   6.2000000e+01   4.5473000e-02
   6.4000000e+01   2.7027000e-02
   6.6000000e+01   1.4212000e-02
   6.8000000e+01   6.8320000e-03
   7.0000000e+01   2.7740000e-03
   7.2000000e+01   1.1100000e-03
   7.4000000e+01   4.4600000e-04
   7.6000000e+01   1.7600000e-04
   7.8000000e+01   6.2000000e-05
   8.0000000e+01   2.6000000e-05
   8.2000000e+01   1.4000000e-05
   8.4000000e+01   5.0000000e-06
   8.6000000e+01   2.0000000e-06
   8.8000000e+01   0.0000000e+00
   9.0000000e+01   1.0000000e-06


==> Data/Outage/OutagevsSNR/NOMARSMAFinalARate2.dat <==
   5.0000000e+01   8.2239200e-01
   5.2000000e+01   6.7040400e-01
   5.4000000e+01   5.1355000e-01
   5.6000000e+01   3.7760400e-01
   5.8000000e+01   2.7215500e-01
   6.0000000e+01   1.9748700e-01
   6.2000000e+01   1.4524300e-01
   6.4000000e+01   1.0855500e-01
   6.6000000e+01   8.1646000e-02
   6.8000000e+01   6.0499000e-02
   7.0000000e+01   4.1445000e-02
   7.2000000e+01   2.7438000e-02
   7.4000000e+01   1.6098000e-02
   7.6000000e+01   8.8440000e-03
   7.8000000e+01   3.9810000e-03
   8.0000000e+01   1.5430000e-03
   8.2000000e+01   5.3800000e-04
   8.4000000e+01   1.6800000e-04
   8.6000000e+01   5.8000000e-05
   8.8000000e+01   3.2000000e-05
   9.0000000e+01   3.0000000e-06


==> Data/Outage/OutagevsSNR/NOMARSMAFinalBRate1.dat <==
   5.0000000e+01   9.9999900e-01
   5.2000000e+01   9.9997700e-01
   5.4000000e+01   9.9915100e-01
   5.6000000e+01   9.8847100e-01
   5.8000000e+01   9.3585600e-01
   6.0000000e+01   8.0215400e-01
   6.2000000e+01   5.8923200e-01
   6.4000000e+01   3.6843400e-01
   6.6000000e+01   1.9879400e-01
   6.8000000e+01   9.6335000e-02
   7.0000000e+01   4.4041000e-02
   7.2000000e+01   1.8793000e-02
   7.4000000e+01   7.8160000e-03
   7.6000000e+01   3.1630000e-03
   7.8000000e+01   1.2710000e-03
   8.0000000e+01   4.9000000e-04
   8.2000000e+01   1.8100000e-04
   8.4000000e+01   5.8000000e-05
   8.6000000e+01   2.0000000e-05
   8.8000000e+01   4.0000000e-06
   9.0000000e+01   1.0000000e-06


==> Data/Outage/OutagevsSNR/NOMARSMAFinalBRate2.dat <==
   5.0000000e+01   1.0000000e+00
   5.2000000e+01   1.0000000e+00
   5.4000000e+01   1.0000000e+00
   5.6000000e+01   9.9999600e-01
   5.8000000e+01   9.9979600e-01
   6.0000000e+01   9.9561200e-01
   6.2000000e+01   9.6602900e-01
   6.4000000e+01   8.7153200e-01
   6.6000000e+01   6.9216000e-01
   6.8000000e+01   4.6997500e-01
   7.0000000e+01   2.7628700e-01
   7.2000000e+01   1.4195400e-01
   7.4000000e+01   6.9367000e-02
   7.6000000e+01   3.2328000e-02
   7.8000000e+01   1.2582000e-02
   8.0000000e+01   5.0690000e-03
   8.2000000e+01   2.0320000e-03
   8.4000000e+01   7.7200000e-04
   8.6000000e+01   3.1300000e-04
   8.8000000e+01   9.6000000e-05
   9.0000000e+01   4.3000000e-05

